Insight-HXMT observations of thermonuclear X-ray bursts in 4U 1636-53

We conducted an analysis of 45 bursts observed from 4U 1636$-$53. To investigate the mechanism behind the light curve profiles and the impact of thermonuclear X-ray bursts on the accretion environment in accreting neutron star low-mass X-ray binaries. This analysis employed both light curve and time-resolved spectroscopy methodologies, with data collected by the \textit{Insight}-HXMT instrument. We found that 30 bursts exhibited similar light curve profiles and were predominantly in the hard state, and two photospheric radius expansion (PRE) bursts were in the soft state. The light curves of most bursts did not follow a single exponential decay but displayed a dual-exponential behavior. The initial exponent had a duration of approximately 6 s. We utilized both the standard method and the `$f_{\rm a}$' method to fit the burst spectra. The majority of the `$f_{\rm a}$' values exceeded 1, indicating an enhancement of the persistent emission during the burst. Under the two comptonization components assumption, we suggest that the scattering of burst photons by the inner corona may mainly contribute to the persistent emission enhancement. We also observed an inverse correlation between the maximum $f_{\rm a}$ and the persistent emission flux in the non-PRE burst. This anti-correlation suggests that when the accretion rate is lower, there is a greater enhancement of persistent emission during the burst peak. The prediction based on Poynting-Robertson drag (P-R drag) aligns with this observed anti-correlation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Table-A1.txt <==
#                                              Peak                       Rise  e-folding
#Burst           ObsID            Onset Date   Flux   err   Fluence err   Time  Time  $\tau$
#                                              ($\times10^{-8}$erg s$^{-1}$cm$^{-2}$)
#                                                           ($\times10^{-8}$erg cm$^{-2}$)
#                                 (MJD)                                   (s)   (s)   (s)
 1  P011465400201-20180211-01-01  58161.16566  5.36   1.22  30.79   2.82  1.25  3.16  5.75  
 2  P011465400301-20180213-01-01  58162.87104  5.85   1.41  37.10   2.85  1.75  3.98  6.35  
 3  P011465400401-20180215-01-01  58164.73368  1.94   0.63  21.55   2.33  3.00  9.49  11.13  
 4  P011465400501-20180217-01-01  58166.11714  1.96   0.86  9.86   1.56  2.25  3.74  5.04    
 5  P011465400501-20180217-01-01  58166.20153  1.83   0.82  11.46   2.36  2.50  4.00  6.25    
 6  P011465400901-20180226-01-01  58175.92398  0.56   0.31  6.05   1.31  4.00  7.47  10.89   
 7  P011465402001-20180330-01-01  58207.66638  1.78   0.41  36.21   1.42  3.25  18.78  20.36    
 8  P011465402101-20180403-01-01  58211.37932  1.92   0.41  46.90   1.48  4.75  22.98  24.41    
 9  P011465402101-20180403-01-01  58211.25235  2.07   0.45  55.25   1.68  6.50  28.73  26.71    
 10  P011465402401-20180627-01-01  58296.45485  2.31   0.56  40.74   1.40  2.75  11.25  17.66   
 11  P011465402601-20180629-01-01  58298.58649  2.07   0.53  31.70   1.34  2.50  10.55  15.31    
 12  P011465402801-20180701-01-01  58300.71781  2.07   0.41  42.02   1.29  6.50  22.14  20.31    
 13  P011465402901-20180702-01-01  58301.63812  2.34   0.47  44.26   1.53  3.25  15.97  18.91    
 14  P011465403001-20180703-01-01  58303.03737  0.88   0.77  5.89   2.73  0.75  8.70  6.71    
 15  P011465403101-20180704-01-01  58303.95941  1.96   0.42  40.64   1.33  4.00  21.05  20.73    
 16  P011465403201-20180705-01-01  58304.80806  1.57   0.42  31.11   1.25  2.50  12.68  19.86    
 17  P011465403202-20180705-01-01  58305.02220  1.77   0.38  37.70   1.13  2.00  18.88  21.31    
 18  P011465403301-20180706-01-01  58305.74944  2.13   0.45  43.11   1.47  1.75  19.69  20.21    
 19  P011465403601-20180709-01-01  58309.06509  1.84   0.77  19.19   2.39  3.00  7.60  10.44    
 20  P011465403801-20180711-01-01  58310.85529  2.04   0.46  45.40   1.36  5.25  26.11  22.26    
 21  P020101230101-20190907-01-01  58733.51624  1.94   0.50  41.37   1.46  6.00  17.19  21.37    
 22  P030508400101-20210404-01-01  59308.82943  2.47   0.44  59.75   1.72  5.75  25.54  24.20    
 23  P030508400201-20210410-01-01  59314.92123  2.24   0.55  48.33   1.43  2.75  19.51  21.60   
 24  P030508400202-20210411-02-01  59315.06293  2.39   0.54  52.06   1.49  5.00  20.61  21.77   
 25  P030508400401-20210424-01-01  59328.65769  2.14   0.43  49.62   1.46  6.00  30.25  23.21    
 26  P030508400401-20210424-01-01  59328.79854  2.44   0.60                3.75              
 27  P030508400403-20210424-01-01  59329.08641  2.01   0.45  48.43   1.84  4.25  25.02  24.05    
 28  P030508400501-20210502-01-01  59336.71836  2.78   0.59  62.45   2.31  3.75  24.86  22.47    
 29  P030508400502-20210502-01-01  59336.86163  2.54   0.51  48.27   1.41  4.50  16.90  19.01    
 30  P030508400503-20210502-01-01  59337.00426  2.47   0.52  51.15   2.23  3.25  19.69  20.73    
 31  P030508400603-20210522-01-01  59356.94691  2.31   0.59  46.67   1.52  5.25  15.32  20.17    
 32  P030508400701-20210526-01-01  59361.05521  2.19   0.53  47.01   1.31  3.75  19.59  21.49    
 33  P030508400801-20210603-01-01  59368.66556  2.25   0.45  47.95   1.39  2.75  25.99  21.30    
 34  P030508401001-20210613-01-01  59378.32761  2.56   0.56  74.86   2.09  5.75  32.29  29.24    
 35  P040518100102-20220406-01-01  59675.68509  2.26   0.46  46.33   1.40  4.00  17.39  20.47    
 36  P040518100201-20220409-01-01  59678.78898  2.47   0.48  46.42   1.39  4.00  17.27  18.81    
 37  P040518100401-20220418-01-01  59687.71645  2.66   0.49  46.41   1.39  4.00  16.52  17.45    
 38  P040518100502-20220422-01-01  59691.51733  2.38   0.52  45.24   1.35  2.75  18.14  18.98    
 39  P040518100702-20220504-01-01  59704.08418  2.73   0.47  50.52   1.47  3.50  21.16  18.51    
 40  P040518100801-20220510-01-01  59709.56594  2.27   0.42  47.77   1.49  4.00  18.02  21.04    
 41  P040518101103-20220529-02-01  59728.12077  2.37   0.42  45.81   1.29  3.00  15.07  19.35    
 42  P040518101103-20220529-02-01  59728.12490  2.10   0.90  38.24   1.73  1.75  11.00  18.22    
 43  P040518101502-20220628-01-01  59759.04426  2.28   0.46  47.30   1.39  3.75  17.18  20.75    
 44  P040518101802-20220704-01-01  59764.92511  2.21   0.39  51.38   1.57  4.00  20.85  23.25    
 45  P040518102002-20220706-01-01  59766.90834  2.46   0.51  48.09   1.49  4.75  25.24  19.52    


==> Table-A2.txt <==
#  $\Gamma$  Norm err  Flux err  Flux err  Flux err
#                      (2-35 keV)
#                      ($\times10^{-10}$erg s$^{-1}$cm$^{-2}$)
#                                (2-10 keV) 
#                                ($\times10^{-10}$erg s$^{-1}$cm$^{-2}$)  
#                                          (10-35 keV) 
#                                          ($\times10^{-10}$erg s$^{-1}$cm$^{-2}$)
#            (photons keV$^{-1}$s$^{-1}$cm$^{-2}$)   $\chi_v^2$
#Burst  err                                               dof
 1 2.21 0.12 0.39 0.06 8.04 0.31 7.37 0.28 0.67 0.03 0.89 66  
 2 2.15 0.13 0.31 0.05 6.92 0.20 6.36 0.19 0.57 0.02 0.81 55  
 3 1.80 0.10 0.20 0.03 8.22 0.23 7.50 0.21 0.72 0.02 0.80 63  
 4 2.03 0.07 0.53 0.05 14.71 0.31 13.16 0.28 1.55 0.03 0.97 82  
 5 2.29 0.09 0.58 0.07 10.71 0.33 9.88 0.31 0.83 0.03 0.87 69  
 6 2.08 0.20 0.15 0.04 3.78 0.18 3.44 0.17 0.34 0.02 1.00 50  
 7 1.89 0.12 0.21 0.03 7.12 0.32 6.36 0.28 0.76 0.03 1.10 67  
 8 1.57 0.16 0.16 0.04 9.58 0.70 8.25 0.61 1.34 0.10 1.09 46  
 9 1.80 0.11 0.20 0.03 8.11 0.33 7.18 0.29 0.93 0.04 0.76 67  
 10 1.59 0.05 0.28 0.02 15.75 0.31 13.65 0.27 2.10 0.04 1.05 142  
 11 1.55 0.07 0.30 0.03 17.77 0.45 15.33 0.39 2.44 0.06 0.81 86  
 12 1.62 0.08 0.25 0.03 13.17 0.34 11.40 0.29 1.78 0.05 0.98 76  
 13 1.40 0.07 0.22 0.02 17.29 0.44 14.66 0.38 2.63 0.07 0.79 79  
 14 1.75 0.09 0.24 0.03 10.51 0.30 9.16 0.26 1.35 0.04 0.71 69  
 15 1.30 0.18 0.18 0.05 16.26  1.20 13.74 1.01 2.52 0.19 0.88 46  
 16 1.52 0.09 0.18 0.02 11.56 0.39 9.94 0.34 1.62 0.06 0.86 73  
 17 1.63 0.09 0.21 0.03 10.65 0.30 9.36 0.26 1.29 0.04 1.02 72  
 18 1.69 0.10 0.25 0.04 11.93 0.43 10.43 0.37 1.50 0.05 0.95 54  
 19 1.76 0.10 0.22 0.03 9.10 0.27 8.06 0.24 1.04 0.03 0.57 128  
 20 1.81 0.09 0.25 0.03 9.85 0.29 8.66 0.25 1.19 0.03 0.74 67  
 21 1.60 0.09 0.18 0.02 9.78 0.37 8.48 0.32 1.29 0.05 1.04 61  
 22 1.57 0.10 0.16 0.02 9.29 0.38 8.04 0.33 1.26 0.05 1.01 60  
 23 1.33 0.06 0.12 0.01 10.25 0.40 8.62 0.34 1.63 0.06 1.15 76  
 24 1.39 0.06 0.11 0.01 8.93 0.35 7.57 0.29 1.36 0.05 1.25 88  
 25 1.49 0.06 0.13 0.01 8.29 0.32 7.11 0.27 1.18 0.05 1.28 78  
 26 1.49 0.11 0.14 0.02 8.94 0.38 7.66 0.32 1.28 0.05 1.03 59  
 27 1.81 0.11 0.20 0.03 7.87 0.35 6.97 0.31 0.90 0.04 1.01 68  
 28 1.57 0.11 0.15 0.02 8.77 0.36 7.58 0.32 1.19 0.05 1.01 62  
 29 1.36 0.06 0.10 0.01 8.66 0.33 7.30 0.28 1.35 0.05 1.37 74  
 30 1.68 0.11 0.17 0.03 8.14 0.35 7.12 0.31 1.02 0.04 0.98 66  
 31 1.65 0.10 0.17 0.02 8.83 0.36 6.42 0.38 1.13 0.05 1.00 64  
 32 1.51 0.06 0.13 0.01 8.25 0.31 7.09 0.27 1.16 0.04 1.03 77  
 33 1.47 0.07 0.12 0.01 8.33 0.32 7.13 0.27 1.21 0.05 0.88 75  
 34 1.66 0.07 0.29 0.03 14.28 0.45 12.47 0.39 1.81 0.06 0.98 72  
 35 1.78 0.14 0.13 0.03 5.34 0.29 4.72 0.26 0.62 0.03 0.92 53  
 36 1.82 0.13 0.14 0.03 5.38 0.30 4.77 0.26 0.61 0.03 0.74 52  
 37 1.73 0.13 0.13 0.02 5.68 0.31 4.99 0.27 0.69 0.04 0.79 52  
 38 1.40 0.12 0.08 0.01 6.54 0.34 5.55 0.29 0.99 0.05 0.98 53  
 39 1.81 0.14 0.14 0.03 5.51 0.29 4.88 0.26 0.63 0.03 1.16 56  
 40 2.00 0.14 0.18 0.03 5.19 0.28 4.68 0.25 0.51 0.03 0.87 52  
 41 1.57 0.07 0.12 0.01 6.82 0.28 6.01 0.28 0.92 0.04 1.04 74  
 42 1.57 0.07 0.12 0.01 6.62 0.31 5.82 0.28 0.80 0.04 1.04 74  
 43 2.02 0.13 0.20 0.03 5.64 0.29 5.09 0.26 0.55 0.03 0.72 71  
 44 1.75 0.08 0.18 0.02 7.79 0.26 6.86 0.23 0.93 0.03 0.84 98  
 45 1.72 0.11 0.15 0.02 6.89 0.32 6.05 0.28 0.84 0.04 0.63 56  


==> Table-A3.txt <==
#Burst       Bolometric Flux      $kT_{\rm bb}$    ${K}_{\rm bb}$
#  fa                             (keV)            ($R_{\rm km}^{2} / D_{10}^{2}$)
#            ($\times10^{-8}$erg s$^{-1}$cm$^{-2}$)
#       err       err       err       err       err       err           err 
#
#            `fa'      `classical'
#                                `fa'      `classical'                        $\chi_v^2$ 
#                                                    `fa'        `classical'       dof
#                                                                                     $\chi_v^2$
#                                                                                           dof
#                                                                             `fa'    `classical'
 1 6.01 1.86 4.73 1.29 5.36 1.22 2.63 0.14 2.52 0.12 91.79 15.55 124.47 16.05 0.75 46 0.95 47 
 2 4.35 0.74 5.45 1.39 5.85 1.41 3.22 0.17 3.07 0.16 47.39 6.57 61.44 7.72 0.86 39 1.33 40 
 3 0.57 0.59 1.96 0.71 1.94 0.63 1.88 0.13 1.92 0.13 146.36 33.57 131.41 25.13 0.99 20 0.93 21 
 4 2.44 0.51 1.48 0.95 1.96 0.86 2.12 0.27 2.22 0.20 68.33 26.41 75.39 18.96 1.87 23 1.49 22 
 5 3.74 1.38 1.63 1.19 1.83 0.82 2.12 0.29 1.89 0.17 74.61 35.68 133.88 36.14 0.97 18 1.12 19 
 6 2.11 1.26 0.51 0.49 0.55 0.38 1.82 0.34 1.76 0.25 43.45 25.84 53.66 21.77 0.58 14 0.61 15 
 7 4.22 1.04 1.47 0.46 1.78 0.41 2.18 0.13 2.13 0.10 60.77 12.09 80.16 11.08 1.06 64 1.20 65 
 8 2.14 0.52 1.78 0.47 1.92 0.41 2.16 0.12 2.13 0.09 75.82 12.25 87.13 10.79 0.99 63 1.04 64 
 9 3.10 0.90 1.83 0.49 2.07 0.45 2.25 0.12 2.22 0.10 66.67 11.17 78.75 9.98 0.66 56 0.74 57 
 10 1.03 0.53 2.30 0.59 2.31 0.56 2.50 0.13 2.50 0.13 54.32 8.41 54.55 7.21 1.12 54 1.10 55 
 11 1.42 0.50 1.95 0.57 2.07 0.53 2.44 0.14 2.43 0.13 51.26 9.14 55.24 7.86 0.78 61 0.78 62 
 12 1.57 0.36 1.97 0.47 2.07 0.41 2.34 0.11 2.32 0.09 60.65 8.73 66.42 7.47 1.23 65 1.30 66 
 13 1.58 0.42 2.13 0.48 2.34 0.47 2.19 0.10 2.23 0.09 86.92 11.14 87.93 10.09 1.20 74 1.21 75 
 14 0.58 0.60 0.63 0.28 0.56 0.22 1.38 0.11 1.34 0.11 160.95 49.99 160.79 34.83 0.84 15 0.97 16 
 15 1.14 0.33 1.92 0.48 1.96 0.42 2.16 0.11 2.17 0.09 82.37 12.44 81.57 9.93 1.20 63 1.12 64 
 16 1.01 0.65 1.56 0.43 1.57 0.42 2.03 0.11 2.03 0.11 86.35 14.18 86.42 13.60 1.37 59 1.34 60 
 17 1.83 0.36 1.66 0.44 1.77 0.38 2.15 0.11 2.10 0.09 72.08 11.48 83.83 10.49 1.04 57 1.02 58 
 18 2.30 0.38 1.93 0.52 2.13 0.45 2.35 0.13 2.29 0.10 58.37 9.38 72.70 8.76 0.86 65 0.94 66 
 19 3.77 0.98 1.64 1.05 1.84 0.77 2.25 0.28 2.01 0.17 60.01 23.58 103.72 25.66 0.98 19 1.84 20 
 20 1.86 0.40 1.95 0.52 2.04 0.46 2.34 0.13 2.27 0.11 60.34 9.53 70.82 9.01 0.87 57 0.89 58 
 21 3.90 0.90 1.51 0.56 1.94 0.50 2.28 0.17 2.27 0.12 51.95 11.87 67.34 10.06 0.90 50 1.09 51 
 22 2.10 0.74 2.27 0.46 2.47 0.44 2.19 0.09 2.23 0.08 90.78 10.53 93.07 9.62 0.76 66 0.78 67 
 23 3.48 0.66 1.77 0.61 2.24 0.55 2.23 0.15 2.28 0.12 67.30 14.01 77.17 10.70 0.81 61 1.14 62 
 24 3.42 0.71 2.03 0.60 2.39 0.54 2.43 0.14 2.42 0.11 54.39 9.51 64.87 8.16 0.72 60 0.88 61 
 25 1.89 0.62 1.96 0.48 2.14 0.43 2.10 0.11 2.14 0.09 93.93 13.50 94.45 11.06 0.97 63 0.95 64 
 26 3.67 1.29 1.98 0.66 2.44 0.60 2.23 0.15 2.28 0.12 73.89 13.74 83.31 11.00 0.89 54 0.95 55 
 27 3.79 1.01 1.70 0.50 2.01 0.45 2.17 0.12 2.15 0.10 71.50 13.14 87.31 11.46 0.89 54 1.02 55 
 28 2.94 1.10 2.53 0.65 2.78 0.59 2.41 0.12 2.37 0.11 69.43 10.37 82.35 9.61 1.01 73 1.03 81 
 29 2.97 0.68 2.18 0.55 2.54 0.51 2.50 0.13 2.55 0.11 51.40 7.49 56.19 6.25 0.92 62 1.03 63 
 30 2.12 1.01 2.33 0.56 2.47 0.52 2.35 0.11 2.35 0.10 70.29 10.25 75.54 9.10 0.83 62 0.84 63 
 31 1.40 0.52 2.58 0.64 2.60 0.67 2.58 0.13 2.55 0.14 54.14 7.39 57.19 8.03 1.17 55 1.17 56 
 32 2.50 0.62 2.03 0.60 2.19 0.53 2.48 0.15 2.42 0.12 50.28 8.42 59.40 7.77 0.78 56 0.83 57 
 33 1.84 0.63 2.16 0.50 2.25 0.45 2.38 0.11 2.36 0.10 62.64 8.55 67.52 7.57 0.99 59 1.00 60 
 34 3.09 0.66 2.07 0.59 2.56 0.56 2.35 0.13 2.37 0.11 62.55 10.88 75.39 9.32 0.88 54 1.07 58 
 35 1.44 1.41 2.23 0.48 2.26 0.46 2.28 0.10 2.28 0.10 76.34 10.10 77.85 8.87 0.95 64 0.94 65 
 36 3.68 1.43 2.26 0.52 2.47 0.48 2.35 0.10 2.33 0.09 68.95 9.78 78.54 8.67 1.05 66 1.09 67 
 37 3.23 1.42 2.43 0.52 2.66 0.49 2.43 0.10 2.43 0.09 64.89 8.35 70.82 7.44 1.34 65 1.32 69 
 38 5.29 1.17 1.87 0.54 2.38 0.52 2.40 0.14 2.47 0.11 52.66 9.12 59.79 7.31 1.07 58 1.32 62 
 39 2.42 1.36 2.61 0.49 2.73 0.47 2.37 0.09 2.36 0.08 77.32 9.02 81.99 7.95 0.84 72 0.84 73 
 40 0.53 1.35 2.31 0.46 2.27 0.42 2.25 0.09 2.26 0.09 82.91 10.65 80.76 8.64 0.77 62 0.79 66 
 41 3.10 0.68 2.12 0.47 2.37 0.42 2.20 0.10 2.20 0.08 84.05 11.10 93.49 9.71 0.76 76 0.91 77 
 42 3.57 2.40 1.89 0.95 2.10 0.90 2.27 0.22 2.15 0.19 66.80 21.23 90.41 21.89 0.87 34 0.90 15 
 43 4.14 1.23 2.05 0.53 2.28 0.46 2.25 0.11 2.19 0.09 73.72 11.90 91.27 10.84 0.88 62 0.94 63 
 44 0.93 0.91 2.22 0.40 2.21 0.39 2.28 0.08 2.28 0.08 75.77 8.36 75.50 7.68 1.01 61 1.00 62 
 45 3.06 1.12 2.24 0.55 2.46 0.51 2.40 0.12 2.38 0.10 62.82 9.45 71.39 8.40 1.16 64 1.19 65 

